On the Degrees of Freedom of the MISO Interference Broadcast Channel with Delayed CSIT

The Maddah-Ali and Tse (MAT) scheme is a linear precoding strategy that exploits Interference Alignment and perfect, but delayed, channel state information at the transmitters (delayed CSIT), improving the degrees of freedom (DoF) that can be achieved for the broadcast channel (BC). Since its appearance, many works have extended the concept of Retrospective Interference Alignment (RIA) to other multi-user channel configurations. However, little is known about the broadcast channel with multiple cells, i.e. the interference broadcast channel (IBC). In this work, the DoF are studied for the $K$-user $C$-cell multiple-input single-output (MISO) IBC with delayed CSIT (with $K/C$ users per cell). We show that the straightforward application of the MAT scheme over the IBC fails because it requires all interference to be received from the same source. Hence, in this case not all the interference can be cancelled, thus blocking the decoding of the received messages. We call this phenomenon as \textit{interference coupling}, forcing to use the MAT scheme by serving just one cell at a time. In this work, we propose an extension, namely the uncoupled MAT scheme (uMAT), exploiting multiple cells, uncoupling the interference, and achieving the best known DoF inner bound for almost all settings.

==> DoFs.csv <==
L,CSG_C2,uMAT_C2,Hao_C2,MAT_C2,CSG_C3,uMAT_C3,Hao_C3,MAT_C3,CSG_C4,uMAT_C4,Hao_C4,MAT_C4,CSG_C5,uMAT_C5,Hao_C5,MAT_C5,MAT_TDMA
3,1.5,1.914893617021277,1.8987341772151902,2.4489795918367347,1.8,2.1386138613861387,2.1592095750662703,3.181371861411138,2.0,2.2890173410404624,2.354876452393916,3.8669627184059707,2.2222222222222223,2.3954372623574143,2.505406072202003,4.520483676867457,1.6363636363636365
4,1.7142857142857144,2.1889250814332253,2.07929982760907,2.9434954007884366,2.0,2.51988545975183,2.354876452393916,3.8669627184059707,2.2857142857142856,2.7552275522755227,2.551201250765421,4.732707067631032,2.5,2.9274555959768884,2.7072500641986177,5.559045930488034,1.9200000000000004
5,1.8749999999999998,2.452793459217442,2.2309111029140536,3.414171521474055,2.2222222222222223,2.885123472011837,2.505406072202003,4.520483676867457,2.5,3.200678231094033,2.7072500641986177,5.559045930488034,2.7777777777777777,3.436146083744177,2.8582430962411687,6.551434485248408,2.18978102189781
6,2.0,2.71047227926078,2.354876452393916,3.8669627184059707,2.4,3.2387684514921853,2.634080818396334,5.150055333707759,2.727272727272727,3.6308964480360837,2.831082871009406,6.35600260124669,3.0,3.9276320848398965,2.976600928379443,7.509410923456069,2.4489795918367347
7,2.1538461538461537,2.9626306307152777,2.4589143637045745,4.305622526633627,2.5609756097560976,3.5827179753693335,2.7407625068998955,5.760749956530508,2.916666666666667,4.048812314304566,2.932407639990541,7.129814240881549,3.2307692307692313,4.405394275036964,3.075571069318773,8.440280898214782,2.6997245179063363
8,2.2857142857142856,3.209635318814223,2.551201250765421,4.732707067631032,2.727272727272727,3.9183499193862237,2.831082871009406,6.35600260124669,3.0967741935483875,4.456473045452641,3.017960876045386,7.8846957946338465,3.4285714285714284,4.871825275404329,3.158738124410829,9.348976891428864,2.9434954007884366
9,2.4,3.4518796250839054,2.634080818396334,5.150055333707759,2.872340425531915,4.24676575257168,2.9088140753312794,6.938275744022121,3.272727272727273,4.855406253067049,3.093390116092533,8.623664991418007,3.6206896551724137,5.328672013990963,3.2292583190145616,10.239028724996677,3.181371861411138
10,2.5,3.689768143583877,2.7072500641986177,5.559045930488034,3.0,4.568856716491736,2.976600928379443,7.509410923456069,3.4285714285714284,5.246787313320208,3.158738124410829,9.348976891428864,3.8043478260869565,5.777257817217383,3.289963506596211,11.113073585249,3.414171521474055
11,2.619047619047619,3.923685007256958,2.7724716550323185,5.960745913845649,3.142857142857143,4.885349237189517,3.0378993664111156,8.070831128878025,3.5813953488372094,5.63154231975503,3.2160161412597454,10.06237323659484,3.9690721649484533,6.218614366483883,3.342873367242882,11.97314824642951,3.642532044773089
12,2.727272727272727,4.153978939719415,2.831082871009406,6.35600260124669,3.272727272727273,5.196841212082146,3.093390116092533,8.623664991418007,3.7333333333333334,6.010415968218518,3.2667156613078014,10.765235133017631,4.137931034482759,6.653565180521098,3.3894728747363767,12.820867824448195,3.8669627184059707
13,2.8260869565217392,4.3809598238532965,2.884121370924289,6.745503062528806,3.391304347826087,5.503830163583648,3.1432257999038264,9.168826938624838,3.872340425531915,6.384017730413081,3.3119699427436813,11.458681441815516,4.297520661157025,7.082780692402519,3.4308816763525494,13.657540888160879,4.087878372730025
14,2.916666666666667,4.604900627664102,2.932407639990541,7.129814240881549,3.5,5.806734634764861,3.188282731989248,9.707071087161479,4.0,6.752854075469119,3.352657830116413,12.143634857274767,4.444444444444445,7.5068158664786635,3.4679620347403843,14.484246729287575,4.305622526633627
15,3.0,4.826041283812948,2.976600928379443,7.509410923456069,3.6206896551724137,6.105910381222242,3.2292583190145616,10.239028724996677,4.137931034482759,7.117351495082079,3.3894728747363767,12.820867824448195,4.591836734693877,7.926136664865728,3.501429852535854,15.301889039122292,4.520483676867457
16,3.0967741935483875,5.044592954560233,3.017960876045386,7.8846957946338465,3.7333333333333334,6.401662684579829,3.2667156613078014,10.765235133017631,4.266666666666667,7.477873318796501,3.4229707337865527,13.491035375624966,4.7368421052631575,8.341139153590428,3.5326188168452703,16.11123428491862,4.732707067631032
17,3.1874999999999996,5.2607420412136605,3.057087848164617,8.256014161221172,3.838709677419355,6.694255801277621,3.3011151960685416,11.28614925024337,4.387096774193548,7.834732238359872,3.45360250894078,14.154699193675592,4.872611464968153,8.752163607531227,3.5610652243623475,16.91293982882937,4.942503389059471
18,3.272727272727273,5.4746537219173215,3.093390116092533,8.623664991418007,3.9374999999999996,6.983920290479783,3.3328376346709625,11.802168397935025,4.5,8.188199802780423,3.4817387170655856,14.81234562249496,5.0,9.159505129577468,3.5871315049032235,17.70757497191671,5.150055333707759
19,3.3529411764705888,5.686474983922341,3.1271839550420153,8.987909341442304,4.035398230088496,7.270858759964326,3.3622009049036023,12.313639507937724,4.621621621621622,8.538513732270054,3.5079069817873534,15.464399397602032,5.135135135135135,9.563421785044108,3.6111173190300856,18.495636996739666,5.355522624593338
20,3.4285714285714284,5.89633718809423,3.158738124410829,9.348976891428864,4.137931034482759,7.555250420363945,3.3894728747363767,12.820867824448195,4.7368421052631575,8.885883633369774,3.5326188168452703,16.11123428491862,5.2631578947368425,9.96414092924024,3.633272809350789,19.277563597396004,5.559045930488034
21,3.5,6.104358226231162,3.188282731989248,9.707071087161479,4.235294117647059,7.837254732257443,3.4148810504572884,13.324123744949263,4.846153846153846,9.230495522851788,3.555576949585122,16.75318144325716,5.384615384615385,10.36186419756367,3.653808590411897,20.053742650182794,5.760749956530508
22,3.5813953488372094,6.310644334018455,3.2160161412597454,10.06237323659484,4.327868852459017,8.117014355283617,3.4386200674364953,13.823648267457443,4.95,9.572515450840077,3.576970195659789,17.390536082466287,5.5,10.756771489642857,3.6729033853514337,20.824519993218082,5.960745913845649
23,3.659090909090909,6.515291616781866,3.2421104166113657,10.41504581104422,4.416,8.394657554607855,3.4608575456648305,14.319657378163914,5.054945054945055,9.91209243352525,3.5969604895398444,18.02356282608543,5.622222222222223,11.149024185915863,3.6907099374262087,21.590205692708643,6.159133514808544
24,3.7333333333333334,6.718387337177701,3.2667156613078014,10.765235133017631,4.5,8.670300181287033,3.4817387170655856,14.81234562249496,5.161290322580645,10.249360850158647,3.61568758847863,18.65250007581894,5.739130434782609,11.538767770866977,3.7073596385977914,22.351079143190237,6.35600260124669
25,3.8043478260869565,6.920011005898589,3.289963506596211,11.113073585249,4.591836734693877,8.944047314879601,3.501429852535854,15.301889039122292,5.2631578947368425,10.58444241963908,3.633272809350789,19.277563597396004,5.851063829787234,11.926133992133884,3.7229661914974854,23.107393258222633,6.551434485248408
26,3.872340425531915,7.120235309258996,3.3119699427436813,11.458681441815516,4.680000000000001,9.215994635941872,3.5204951162687412,15.788447591411801,5.360824742268042,10.917447843751026,3.649822024960054,19.898949492256037,5.958333333333333,12.311242652611883,3.737628534375975,23.859377943615918,6.745503062528806
27,3.9374999999999996,7.3191269013934415,3.3328376346709625,11.802168397935025,4.764705882352941,9.48622958069537,3.538514873598501,16.27216719834801,5.454545454545454,11.248478183552654,3.6654280872216094,20.516836679795464,6.067415730337078,12.694203109465905,3.7514331979358015,24.6072429988832,6.938275744022121
28,4.0,7.516747083726932,3.352657830116413,12.143634857274767,4.846153846153846,9.75483231864859,3.555576949585122,16.75318144325716,5.54954954954955,11.577626020258023,3.6801728023907763,21.131388985906586,6.176470588235294,13.075115536932367,3.7644562198165814,25.35118055873366,7.129814240881549
29,4.0701754385964914,7.713152390235936,3.3715119428598745,12.483173022440699,4.924528301886793,10.021876585260074,3.57175932513588,17.231613021095605,5.646017699115044,11.904976440654462,3.694128552972874,21.74275691207116,6.281588447653429,13.454071997145146,3.776764711448374,26.091367161345183,7.320175230269531
30,4.137931034482759,7.908395093661352,3.3894728747363767,12.820867824448195,5.0,10.287430395093802,3.5871315049032235,17.70757497191671,5.739130434782609,12.23060787857216,3.7073596385977914,22.351079143190237,6.382978723404255,13.831157353716877,3.7884181493484097,26.827965511373677,7.509410923456069
31,4.203389830508475,8.102523645120899,3.4066061261026235,13.15679771949449,5.081967213114754,10.55155665580957,3.6017556600576617,18.181171738164824,5.829059829059829,12.554592837427561,3.7199233915966836,22.95648384015176,6.480836236933799,14.206450055588922,3.7994694462400194,27.56112599143091,7.697569553283645
32,4.266666666666667,8.295583057374706,3.4229707337865527,13.491035375624966,5.161290322580645,10.814313699366698,3.61568758847863,18.65250007581894,5.915966386554622,12.876998513866136,3.731871110640465,23.55908975381733,6.582278481012659,14.580022813127288,3.809965844927725,28.290987964877516,7.8846957946338465
33,4.327868852459017,8.487615240222405,3.4386200674364953,13.823648267457443,5.238095238095238,11.07575574371755,3.6289775258791135,19.121649843516597,6.0,13.197887338651991,3.743248846449467,24.159007189909286,6.682242990654205,14.951943184155148,3.8199496684941066,29.017680904368802,8.070831128878025
34,4.387096774193548,8.678659295069211,3.45360250894078,14.154699193675592,5.3125,11.335933295823082,3.6416708344673845,19.588704689195772,6.089552238805969,13.517317447916417,3.7540980664554233,24.756338848667312,6.779141104294479,15.322274084265583,3.829458953265969,29.74132537403687,8.256014161221172
35,4.444444444444445,8.868751774526368,3.4679620347403843,14.484246729287575,5.384615384615385,11.594893504881986,3.653808590411897,20.053742650182794,6.176470588235294,13.835343095483186,3.7644562198165814,25.35118055873366,6.873111782477342,15.691074233122587,3.8385279855423105,30.46203388804181,8.440280898214782
36,4.5,9.057926911953544,3.4817387170655856,14.81234562249496,5.454545454545454,11.852680473114747,3.6654280872216094,20.516836679795464,6.260869565217392,14.15201501508557,3.7743572199391737,25.943621921233266,6.964285714285714,16.058398546368384,3.8471877588615926,31.179911664145152,8.623664991418007
37,4.561643835616438,9.246216825066318,3.4949691571398396,15.13904714430024,5.524886877828053,12.109335530196514,3.6765632688977186,20.978055111249542,6.3428571428571425,14.46738073976757,3.7838318583419603,26.53374687722854,7.0572207084468666,16.424298481084566,3.8554663653045944,31.89505728770464,8.806197952149999
38,4.621621621621622,9.43365169708609,3.5079069817873534,15.464399397602032,5.598214285714286,12.364897476424078,3.6872451041419625,21.4374620678249,6.422535211267606,14.781484884535192,3.792908161092211,27.12163420949069,7.150537634408603,16.78882234141202,3.8633893317557093,32.60756329887494,8.987909341442304
39,4.680000000000001,9.620259938376304,3.5204951162687412,15.788447591411801,5.669603524229075,12.619402798881017,3.69750191086407,21.895117826766402,6.5,15.094369397330016,3.8016116969768787,27.707357987720158,7.241379310344827,17.15201554984687,3.870979910014434,33.317516713686075,9.168826938624838
40,4.7368421052631575,9.80606833106689,3.5326188168452703,16.11123428491862,5.739130434782609,12.87288586419319,3.7073596385977914,22.351079143190237,6.582278481012659,15.406073782586908,3.809965844927725,28.290987964877516,7.329842931937173,17.51392088884508,3.8782593280345243,34.02499948795231,9.348976891428864


==> taus.csv <==
L,dof_uMAT_C2,dof_uMAT_C3,dof_uMAT_C4,dof_Hao_C2,dof_Hao_C3,dof_Hao_C4,dof_MAT,tau_uMAT_C2,tau_uMAT_C3,tau_uMAT_C4,tau_Hao_C2,tau_Hao_C3,tau_Hao_C4,tau_MAT,tau_uMAT_C2inC3,tau_Hao_C2inC3,tau_uMAT_C2inC4,tau_Hao_C2inC4,tau_MATinC2,tau_uMAT_C3inC4,tau_Hao_C3inC4,tau_MATinC3,tau_MATinC4
3,1.914893617021277,2.1386138613861387,2.2890173410404624,1.8987341772151902,2.1592095750662703,2.354876452393916,1.6363636363636365,188.0,2121.0,3460.0,1422.0,37347.0,2071752.0,11.0,564.0,4266.0,1128.0,8532.0,22.0,8484.0,149388.0,33.0,44.0
4,2.1889250814332253,2.51988545975183,2.7552275522755227,2.07929982760907,2.354876452393916,2.551201250765421,1.9200000000000004,3070.0,9429.0,126828.0,15082.0,2071752.0,42375332.0,25.0,9210.0,45246.0,18420.0,90492.0,50.0,37716.0,8287008.0,75.0,100.0
5,2.452793459217442,2.885123472011837,3.200678231094033,2.2309111029140536,2.505406072202003,2.7072500641986177,2.18978102189781,10274.0,312257.0,1453192.0,135550.0,37756155.0,40844570460.0,137.0,30822.0,406650.0,61644.0,813300.0,274.0,1249028.0,151024620.0,411.0,548.0
6,2.71047227926078,3.2387684514921853,3.6308964480360837,2.354876452393916,2.634080818396334,2.831082871009406,2.4489795918367347,122724.0,6190353.0,26690136.0,2071752.0,1779171606.0,1304948705328.0,147.0,368172.0,6215256.0,736344.0,12430512.0,294.0,24761412.0,7116686424.0,441.0,588.0
7,2.9626306307152777,3.5827179753693335,4.048812314304566,2.4589143637045745,2.7407625068998955,2.932407639990541,2.6997245179063363,1702892.0,9542007.0,859777468.0,35563402.0,44592004485.0,25881870357644.0,1089.0,5108676.0,106690206.0,10217352.0,213380412.0,2178.0,38168028.0,178368017940.0,3267.0,4356.0
8,3.209635318814223,3.9183499193862237,4.456473045452641,2.551201250765421,2.831082871009406,3.017960876045386,2.9434954007884366,3592782.0,1261338375.0,12688594820.0,42375332.0,1304948705328.0,2.8479161331903948e+16,2283.0,10778346.0,127125996.0,21556692.0,254251992.0,4566.0,5045353500.0,5219794821312.0,6849.0,9132.0
9,3.4518796250839054,4.24676575257168,4.855406253067049,2.634080818396334,2.9088140753312794,3.093390116092533,3.181371861411138,63889922.0,15018091017.0,12564313316.0,1779171606.0,8076033257067.0,7.058216512662835e+16,7129.0,191669766.0,5337514818.0,383339532.0,10675029636.0,14258.0,60072364068.0,32304133028268.0,21387.0,28516.0

